A note on diagonal gates in SZX-calculus

This note describes how the the scalable ZXH calculus can be used to represent in a compact way the quantum gates that are diagonal in the computational basis. This includes controlled and multi-controlled Z gates, their generalizations, respectively graph and hypergraph operators, and also phase gadgets.

==> figures/BV10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=grdot] (60) at (0, 0) {$s$};
		\node [style=none] (65) at (1, 0) {};
		\node [style=none] (69) at (0, 0.75) {$2^{-\frac{n}{4}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (60) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/BV4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (0, 0.75) {$\left(\rotatebox[origin=c]{180}{$\bigstar$}\right)^{2n}$};
		\node [style=none] (87) at (1.5, 0) {};
		\node [style=grdot] (89) at (0.5, 0) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (89) to (87.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/DJ4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (57) at (0.5, 0) {$1$};
		\node [style=ggdot] (60) at (1.5, 0) {};
		\node [style=none] (89) at (0, 0.75) {$2^{-\frac{n}{2}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (57) to (60);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/DJ6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (57) at (0, 0) {$1$};
		\node [style=grdot] (91) at (1, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (57) to (91);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/DJ7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (57) at (0.5, 0) {$\pi$};
		\node [style=ggdot] (65) at (1.5, 0) {};
		\node [style=none] (69) at (0, 0.75) {$\left(\rotatebox[origin=c]{180}{$\bigstar$}\right)^{4n}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (57) to (65);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/DJ8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (57) at (0.5, 0) {$\pi$};
		\node [style=none] (69) at (0, 0.75) {$\left(\rotatebox[origin=c]{180}{$\bigstar$}\right)^{4n}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/const.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (0) at (1, 0) {};
		\node [style=none] (7) at (0, 0) {};
		\node [style=grdot] (8) at (2, 0) {$x$};
		\node [style=none] (9) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (7.center) to (0);
		\draw [style=very thick] (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/el1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41) at (2, -0.5) {};
		\node [style=none] (42) at (0, -0.5) {};
		\node [style=none] (43) at (2, 0.5) {};
		\node [style=none] (44) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (42.center) to (41.center);
		\draw (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ex1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41) at (2, 0) {};
		\node [style=none] (42) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (42.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/fgcoerase1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (69) at (0, 0) {};
		\node [style=none] (71) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (71.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/frcoerase1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=grdot] (69) at (0, 0) {};
		\node [style=none] (71) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (71.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/grov13b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (207) at (0.025, 0) {};
		\node [style=none] (209) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (207) to (209.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/grov17.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (201) at (1, 0) {};
		\node [style=gdot] (203) at (0, 0) {$\pi$};
		\node [style=ggdot] (207) at (2, 0) {};
		\node [style=ly] (239) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (203) to (201.center);
		\draw [style=very thick] (207) to (201.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/grov20.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (201) at (1, 0) {};
		\node [style=gdot] (203) at (0, 0) {$\pi$};
		\node [style=grdot] (207) at (2, 0) {$\pi$};
		\node [style=ly] (239) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (203) to (201.center);
		\draw [style=very thick] (207) to (201.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/grov21.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rdot] (201) at (1, 0) {$\pi$};
		\node [style=gdot] (203) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (203) to (201);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gsp1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (51) at (2, 0) {};
		\node [style=none] (52) at (0, 0) {};
		\node [style=ggdot] (53) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (51.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hgt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (2, 0) {};
		\node [style=had] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/k0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rdot] (51) at (0, 0) {};
		\node [style=none] (52) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/k1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rdot] (51) at (0, 0) {$1$};
		\node [style=none] (52) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/k2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gdot] (51) at (0, 0) {};
		\node [style=none] (52) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/k3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gdot] (51) at (0, 0) {$1$};
		\node [style=none] (52) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ngt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rdot] (1) at (1, 0) {$1$};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rats.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {\rotatebox[origin=c]{180}{$\bigstar$}};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rgo0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggdot] (25) at (1, 0) {};
		\node [style=grdot] (28) at (0, 0) {};
		\node [style=none] (29) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (25) to (29.center);
		\draw [style=very thick] (29.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rsp1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (51) at (2, 0) {};
		\node [style=none] (52) at (0, 0) {};
		\node [style=ggdot] (53) at (1, 0.5) {};
		\node [style=grdot] (54) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (51.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32) at (2, 0) {};
		\node [style=none] (37) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (37.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {$\bigstar$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zgt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=gdot] (1) at (1, 0) {$\pi$};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

